Fully Automatic Trunk Packing with Free Placements

We present a new algorithm to compute the volume of a trunk according to the SAE J1100 standard. Our new algorithm uses state-of-the-art methods from computational geometry and from combinatorial optimization. It finds better solutions than previous approaches for small trunks.

==> runtime_csps.txt <==
A5 35
A6 36
B1 36
B2 36
B3 36
B4 35
B5 36
B6-C2 107
C3 36
C4 35
C5 35
C6-D2 107
D3 36
D4 35
D5 36
D6 36
E1 36
E2 36
E3 36
H6 37

